Improved error estimates for Hybrid High-Order discretizations of Leray-Lions problems

We derive novel error estimates for Hybrid High-Order (HHO) discretizations of Leray-Lions problems set in W^(1,p) with p in (1,2]. Specifically, we prove that, depending on the degeneracy of the problem, the convergence rate may vary between (k+1)(p-1) and (k+1), with k denoting the degree of the HHO approximation. These regime-dependent error estimates are illustrated by a complete panel of numerical experiments.

==> results/mesh1/k1_a1_p125_del00005.txt <==
meshsize err
3.07E-02	5.49E-02
1.54E-02	2.19E-02
7.68E-03	1.46E-02
3.84E-03	1.29E-02
1.92E-03	4.32E-03
9.60E-04	6.12E-04



==> results/mesh1/k1_a1_p125_del001.txt <==
meshsize err
3.07E-02	5.27E-02
1.54E-02	1.79E-02
7.68E-03	6.12E-03
3.84E-03	1.79E-03
1.92E-03	4.00E-04
9.60E-04	6.22E-05




==> results/mesh1/k1_a1_p125_del01.txt <==
meshsize err
3.07E-02 3.74E-02
1.54E-02 9.53E-03
7.68E-03 2.35E-03
3.84E-03 5.90E-04
1.92E-03 1.49E-04
9.60E-04 3.79E-05




==> results/mesh1/k1_a1_p125_del0_grad0.txt <==
meshsize err
3.07E-02	6.89E-02
1.54E-02	3.31E-02
7.68E-03	1.35E-02
3.84E-03	5.57E-03
1.92E-03	2.32E-03
9.60E-04	9.74E-04



==> results/mesh1/k1_a1_p125_del0_gradnon0.txt <==
meshsize err
3.07E-02	8.66E-03
1.54E-02	2.12E-03
7.68E-03	5.29E-04
3.84E-03	1.31E-04
1.92E-03	3.28E-05
9.60E-04	8.27E-06


==> results/mesh1/k1_a1_p125_del1.txt <==
meshsize err
3.07E-02	1.94E-02
1.54E-02	4.65E-03
7.68E-03	1.17E-03
3.84E-03	2.99E-04
1.92E-03	7.65E-05
9.60E-04	1.95E-05



==> results/mesh1/k1_a1_p125_delbump.txt <==
meshsize err
3.07E-02	2.99E-02
1.54E-02	9.25E-03
7.68E-03	2.48E-03
3.84E-03	6.63E-04
1.92E-03	1.66E-04
9.60E-04	4.18E-05



==> results/mesh1/k1_a1_p150_del00005.txt <==
meshsize err
3.07E-02		2.40E-02
1.54E-02		6.28E-03
7.68E-03		1.74E-03
3.84E-03		5.00E-04
1.92E-03		1.50E-04
9.60E-04		4.54E-05



==> results/mesh1/k1_a1_p150_del001.txt <==
meshsize err
3.07E-02		2.31E-02
1.54E-02		6.19E-03
7.68E-03		1.60E-03
3.84E-03		4.02E-04
1.92E-03		9.63E-05
9.60E-04		2.30E-05



==> results/mesh1/k1_a1_p150_del01.txt <==
meshsize err
3.07E-02		2.12E-02
1.54E-02		5.18E-03
7.68E-03		1.30E-03
3.84E-03		3.24E-04
1.92E-03		8.11E-05
9.60E-04		2.05E-05



==> results/mesh1/k1_a1_p150_del0_grad0.txt <==
meshsize err
3.07E-02		2.29E-02
1.54E-02		6.00E-03
7.68E-03		1.74E-03
3.84E-03		5.47E-04
1.92E-03		1.97E-04
9.60E-04		8.05E-05



==> results/mesh1/k1_a1_p150_del0_gradnon0.txt <==
meshsize err
3.07E-02		5.02E-03
1.54E-02		1.23E-03
7.68E-03		3.08E-04
3.84E-03		7.65E-05
1.92E-03		1.90E-05
9.60E-04		4.78E-06



==> results/mesh1/k1_a1_p150_del1.txt <==
meshsize err
3.07E-02		1.48E-02
1.54E-02		3.57E-03
7.68E-03		8.83E-04
3.84E-03		2.22E-04
1.92E-03		5.61E-05
9.60E-04		1.43E-05



==> results/mesh1/k1_a1_p150_delbump.txt <==
meshsize err
3.07E-02		1.74E-02
1.54E-02		4.89E-03
7.68E-03		1.24E-03
3.84E-03		3.41E-04
1.92E-03		8.54E-05
9.60E-04		2.16E-05



==> results/mesh1/k1_a1_p175_del00005.txt <==
meshsize err
3.07E-02			1.19E-02
1.54E-02			2.93E-03
7.68E-03			7.62E-04
3.84E-03			2.00E-04
1.92E-03			5.23E-05
9.60E-04			1.36E-05



==> results/mesh1/k1_a1_p175_del001.txt <==
meshsize err
3.07E-02			1.21E-02
1.54E-02			3.14E-03
7.68E-03			8.15E-04
3.84E-03			2.11E-04
1.92E-03			5.40E-05
9.60E-04			1.38E-05



==> results/mesh1/k1_a1_p175_del01.txt <==
meshsize err
3.07E-02			1.23E-02
1.54E-02			3.15E-03
7.68E-03			8.00E-04
3.84E-03			2.03E-04
1.92E-03			5.13E-05
9.60E-04			1.29E-05



==> results/mesh1/k1_a1_p175_del0_grad0.txt <==
meshsize err
3.07E-02			1.54E-02
1.54E-02			4.26E-03
7.68E-03			1.16E-03
3.84E-03			3.09E-04
1.92E-03			8.28E-05
9.60E-04			2.24E-05



==> results/mesh1/k1_a1_p175_del0_gradnon0.txt <==
meshsize err
3.07E-02			3.52E-03
1.54E-02			9.01E-04
7.68E-03			2.30E-04
3.84E-03			5.83E-05
1.92E-03			1.48E-05
9.60E-04			3.73E-06



==> results/mesh1/k1_a1_p175_del1.txt <==
meshsize err
3.07E-02			1.12E-02
1.54E-02			2.80E-03
7.68E-03			7.04E-04
3.84E-03			1.78E-04
1.92E-03			4.49E-05
9.60E-04			1.13E-05



==> results/mesh1/k1_a1_p175_delbump.txt <==
meshsize err
3.07E-02			1.20E-02
1.54E-02			3.12E-03
7.68E-03			7.74E-04
3.84E-03			2.09E-04
1.92E-03			5.27E-05
9.60E-04			1.33E-05



==> results/mesh1/k2_a1_p125_del00005.txt <==
meshsize err
3.07E-02	4.16E-02
1.54E-02	2.20E-02
7.68E-03	9.78E-03
3.84E-03	2.37E-03
1.92E-03	8.63E-04
9.60E-04	3.26E-04



==> results/mesh1/k2_a1_p125_del001.txt <==
meshsize err
3.07E-02	2.78E-02
1.54E-02	1.00E-02
7.68E-03	3.24E-03
3.84E-03	8.39E-04
1.92E-03	1.48E-04
9.60E-04	1.38E-05



==> results/mesh1/k2_a1_p125_del01.txt <==
meshsize err
3.07E-02	1.34E-02
1.54E-02	2.19E-03
7.68E-03	2.46E-04
3.84E-03	2.77E-05
1.92E-03	3.67E-06
9.60E-04	4.72E-07



==> results/mesh1/k2_a1_p125_del0_grad0.txt <==
meshsize err
3.07E-02	2.36E-02
1.54E-02	8.85E-03
7.68E-03	3.22E-03
3.84E-03	1.17E-03
1.92E-03	4.22E-04
9.60E-04	1.49E-04




==> results/mesh1/k2_a1_p125_del0_gradnon0.txt <==
meshsize err
3.07E-02	5.90E-04
1.54E-02	7.53E-05
7.68E-03	8.99E-06
3.84E-03	1.13E-06
1.92E-03	1.44E-07
9.60E-04	1.83E-08



==> results/mesh1/k2_a1_p125_del1.txt <==
meshsize err
3.07E-02	2.91E-03
1.54E-02	3.52E-04
7.68E-03	4.56E-05
3.84E-03	6.18E-06
1.92E-03	8.06E-07
9.60E-04	1.04E-07



==> results/mesh1/k2_a1_p125_delbump.txt <==
meshsize err
3.07E-02	2.46E-02
1.54E-02	2.86E-03
7.68E-03	3.89E-04
3.84E-03	5.20E-05
1.92E-03	6.99E-06
9.60E-04	8.44E-07



==> results/mesh1/k2_a1_p150_del00005.txt <==
meshsize err
3.07E-02		7.22E-03
1.54E-02		2.13E-03
7.68E-03		6.67E-04
3.84E-03		2.18E-04
1.92E-03		7.12E-05
9.60E-04		2.25E-05



==> results/mesh1/k2_a1_p150_del001.txt <==
meshsize err
3.07E-02		6.88E-03
1.54E-02		1.82E-03
7.68E-03		4.58E-04
3.84E-03		9.88E-05
1.92E-03		1.57E-05
9.60E-04		1.67E-06



==> results/mesh1/k2_a1_p150_del01.txt <==
meshsize err
3.07E-02		4.91E-03
1.54E-02		8.79E-04
7.68E-03		1.34E-04
3.84E-03		1.87E-05
1.92E-03		2.46E-06
9.60E-04		3.19E-07



==> results/mesh1/k2_a1_p150_del0_grad0.txt <==
meshsize err
3.07E-02		4.68E-03
1.54E-02		1.00E-03
7.68E-03		2.05E-04
3.84E-03		5.37E-05
1.92E-03		1.84E-05
9.60E-04		7.00E-06



==> results/mesh1/k2_a1_p150_del0_gradnon0.txt <==
meshsize err
3.07E-02		3.43E-04
1.54E-02		4.42E-05
7.68E-03		5.27E-06
3.84E-03		6.50E-07
1.92E-03		8.22E-08
9.60E-04		1.04E-08



==> results/mesh1/k2_a1_p150_del1.txt <==
meshsize err
3.07E-02		1.62E-03
1.54E-02		2.22E-04
7.68E-03		3.02E-05
3.84E-03		4.16E-06
1.92E-03		5.56E-07
9.60E-04		7.31E-08



==> results/mesh1/k2_a1_p150_delbump.txt <==
meshsize err
3.07E-02		8.43E-03
1.54E-02		1.16E-03
7.68E-03		2.04E-04
3.84E-03		2.92E-05
1.92E-03		4.10E-06
9.60E-04		5.08E-07



==> results/mesh1/k2_a1_p175_del00005.txt <==
meshsize err
3.07E-02			2.14E-03
1.54E-02			5.45E-04
7.68E-03			1.36E-04
3.84E-03			3.40E-05
1.92E-03			8.57E-06
9.60E-04			2.13E-06



==> results/mesh1/k2_a1_p175_del001.txt <==
meshsize err
3.07E-02			2.13E-03
1.54E-02			5.20E-04
7.68E-03			1.18E-04
3.84E-03			2.48E-05
1.92E-03			4.77E-06
9.60E-04			8.41E-07




==> results/mesh1/k2_a1_p175_del01.txt <==
meshsize err
3.07E-02			1.75E-03
1.54E-02			3.63E-04
7.68E-03			6.46E-05
3.84E-03			1.02E-05
1.92E-03			1.46E-06
9.60E-04			2.03E-07



==> results/mesh1/k2_a1_p175_del0_grad0.txt <==
meshsize err
3.07E-02			2.44E-03
1.54E-02			3.80E-04
7.68E-03			6.15E-05
3.84E-03			1.07E-05
1.92E-03			2.10E-06
9.60E-04			4.78E-07




==> results/mesh1/k2_a1_p175_del0_gradnon0.txt <==
meshsize err
3.07E-02			2.30E-04
1.54E-02			3.04E-05
7.68E-03			3.88E-06
3.84E-03			4.93E-07
1.92E-03			6.24E-08
9.60E-04			7.88E-09



==> results/mesh1/k2_a1_p175_del1.txt <==
meshsize err
3.07E-02			7.23E-04
1.54E-02			1.16E-04
7.68E-03			1.66E-05
3.84E-03			2.33E-06
1.92E-03			3.23E-07
9.60E-04			4.40E-08



==> results/mesh1/k2_a1_p175_delbump.txt <==
meshsize err
3.07E-02			3.03E-03
1.54E-02			4.58E-04
7.68E-03			9.22E-05
3.84E-03			1.39E-05
1.92E-03			2.01E-06
9.60E-04			2.62E-07



==> results/mesh1/k3_a1_p125_del00005.txt <==
meshsize err
3.07E-02	3.01E-02
1.54E-02	1.34E-02
7.68E-03	4.08E-03
3.84E-03	1.62E-03
1.92E-03	6.38E-04
9.60E-04	2.35E-04



==> results/mesh1/k3_a1_p125_del001.txt <==
meshsize err
3.07E-02	2.06E-02
1.54E-02	7.17E-03
7.68E-03	2.18E-03
3.84E-03	5.11E-04
1.92E-03	7.75E-05
9.60E-04	5.86E-06




==> results/mesh1/k3_a1_p125_del01.txt <==
meshsize err
3.07E-02	7.55E-03
1.54E-02	1.01E-03
7.68E-03	7.88E-05
3.84E-03	4.79E-06
1.92E-03	4.33E-07
9.60E-04	4.20E-08



==> results/mesh1/k3_a1_p125_del0_grad0.txt <==
meshsize err
3.07E-02	1.28E-02
1.54E-02	4.57E-03
7.68E-03	1.72E-03
3.84E-03	6.57E-04
1.92E-03	2.52E-04
9.60E-04	9.68E-05




==> results/mesh1/k3_a1_p125_del0_gradnon0.txt <==
meshsize err
3.07E-02	5.57E-05
1.54E-02	3.39E-06
7.68E-03	2.14E-07
3.84E-03	1.38E-08
1.92E-03	8.74E-10
9.60E-04	5.52E-11



==> results/mesh1/k3_a1_p125_del1.txt <==
meshsize err
3.07E-02	6.59E-04
1.54E-02	4.70E-05
7.68E-03	3.88E-06
3.84E-03	3.32E-07
1.92E-03	2.85E-08
9.60E-04	2.42E-09



==> results/mesh1/k3_a1_p125_delbump.txt <==
meshsize err
3.07E-02	2.80E-02
1.54E-02	2.62E-03
7.68E-03	1.08E-04
3.84E-03	1.08E-05
1.92E-03	7.75E-07
9.60E-04	4.75E-08



==> results/mesh1/k3_a1_p150_del00005.txt <==
meshsize err    
3.07E-02		4.47E-03
1.54E-02		1.40E-03
7.68E-03		4.56E-04
3.84E-03		1.51E-04
1.92E-03		4.95E-05
9.60E-04		1.53E-05



==> results/mesh1/k3_a1_p150_del001.txt <==
meshsize err
3.07E-02		4.05E-03
1.54E-02		1.10E-03
7.68E-03		2.71E-04
3.84E-03		5.42E-05
1.92E-03		7.40E-06
9.60E-04		5.97E-07



==> results/mesh1/k3_a1_p150_del01.txt <==
meshsize err
3.07E-02		2.19E-03
1.54E-02		3.25E-04
7.68E-03		3.76E-05
3.84E-03		3.68E-06
1.92E-03		3.16E-07
9.60E-04		2.88E-08



==> results/mesh1/k3_a1_p150_del0_grad0.txt <==
meshsize err
3.07E-02		1.21E-03
1.54E-02		1.62E-04
7.68E-03		2.14E-05
3.84E-03		3.10E-06
1.92E-03		5.73E-07
9.60E-04		1.42E-07



==> results/mesh1/k3_a1_p150_del0_gradnon0.txt <==
meshsize err
3.07E-02		2.91E-05
1.54E-02		1.72E-06
7.68E-03		1.06E-07
3.84E-03		6.73E-09
1.92E-03		4.26E-10
9.60E-04		2.69E-11



==> results/mesh1/k3_a1_p150_del1.txt <==
meshsize err
3.07E-02		3.36E-04
1.54E-02		2.98E-05
7.68E-03		2.77E-06
3.84E-03		2.71E-07
1.92E-03		2.69E-08
9.60E-04		2.65E-09



==> results/mesh1/k3_a1_p150_delbump.txt <==
meshsize err
3.07E-02		9.36E-03
1.54E-02		9.04E-04
7.68E-03		5.08E-05
3.84E-03		6.32E-06
1.92E-03		5.06E-07
9.60E-04		3.16E-08



==> results/mesh1/k3_a1_p175_del00005.txt <==
meshsize err 
3.07E-02			1.04E-03
1.54E-02			2.65E-04
7.68E-03			6.85E-05
3.84E-03			1.80E-05
1.92E-03			4.71E-06
9.60E-04			1.19E-06



==> results/mesh1/k3_a1_p175_del001.txt <==
meshsize err
3.07E-02			9.88E-04
1.54E-02			2.32E-04
7.68E-03			5.08E-05
3.84E-03			9.83E-06
1.92E-03			1.62E-06
9.60E-04			2.32E-07




==> results/mesh1/k3_a1_p175_del01.txt <==
meshsize err
3.07E-02			6.69E-04
1.54E-02			1.15E-04
7.68E-03			1.65E-05
3.84E-03			1.96E-06
1.92E-03			2.05E-07
9.60E-04			2.14E-08



==> results/mesh1/k3_a1_p175_del0_grad0.txt <==
meshsize err
3.07E-02			3.44E-04
1.54E-02			4.15E-05
7.68E-03			5.04E-06
3.84E-03			6.14E-07
1.92E-03			7.86E-08
9.60E-04			1.08E-08



==> results/mesh1/k3_a1_p175_del0_gradnon0.txt <==
meshsize err
3.07E-02			1.55E-05
1.54E-02			9.94E-07
7.68E-03			6.30E-08
3.84E-03			3.99E-09
1.92E-03			2.52E-10
9.60E-04			1.60E-11



==> results/mesh1/k3_a1_p175_del1.txt <==
meshsize err
3.07E-02			1.30E-04
1.54E-02			1.37E-05
7.68E-03			1.47E-06
3.84E-03			1.67E-07
1.92E-03			1.91E-08
9.60E-04			2.16E-09



==> results/mesh1/k3_a1_p175_delbump.txt <==
meshsize err
3.07E-02			3.12E-03
1.54E-02			3.15E-04
7.68E-03			2.22E-05
3.84E-03			3.14E-06
1.92E-03			2.73E-07
9.60E-04			1.79E-08


